Enhancing multiscale simulations for spark plasma sintering with a novel Direct FE$^2$ framework

The spark plasma sintering (SPS) process, a key technology for advanced material manufacturing, demands accurate and efficient simulation tools to capture the complex electro-thermal-mechanical interactions inherent in powder materials. This paper introduces a novel concurrent multiscale framework employing the Direct FE$^2$ method, designed for fully coupled electro-thermal-mechanical simulations in SPS. The model integrates microscale powder characteristics into a macroscopic analysis through multi-point constraints within a 3D finite element (FE) solver. This approach enables, for the first time, a direct and seamless coupling of micro- and macroscale physical phenomena, enhancing both accuracy and computational efficiency by capturing interactions across scales. The proposed method achieves a temperature and displacement error margin below 1% compared to full FE analysis while reducing computational degrees of freedom by a factor of 8, resulting in a 70-fold acceleration in simulation time. Additionally, the methodology provides robust flexibility in accommodating diverse powder morphologies without compromising precision, enabling degree-of-freedom reductions of up to 44 times. This combination of enhanced efficiency and accuracy establishes the proposed Direct FE$^2$ approach as a highly effective tool for realistic and scalable simulations of the SPS process.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



